The Second Moment of Hafnians in Gaussian Boson Sampling

Gaussian Boson Sampling is a popular method for experimental demonstrations of quantum advantage, but many subtleties remain in fully understanding its theoretical underpinnings. An important component in the theoretical arguments for approximate average-case hardness of sampling is anticoncentration, which is a second-moment property of the output probabilities. In Gaussian Boson Sampling these are given by hafnians of generalized circular orthogonal ensemble matrices. In a companion work [arXiv:2312.08433], we develop a graph-theoretic method to study these moments and use it to identify a transition in anticoncentration. In this work, we find a recursive expression for the second moment using these graph-theoretic techniques. While we have not been able to solve this recursion by hand, we are able to solve it numerically exactly, which we do up to Fock sector $2n = 80$. We further derive new analytical results about the second moment. These results allow us to pinpoint the transition in anticoncentration and furthermore yield the expected linear cross-entropy benchmarking score for an ideal (error-free) device.

==> numerical_verification.dat <==
k analytic1 analytic2 analytic3 analytic4 analytic5 analytic6 analytic7 analytic8 analytic9 numeric1 numeric2 numeric3 numeric4 numeric5 numeric6 numeric7 numeric8 numeric9 numericerror1 numericerror2 numericerror3 numericerror4 numericerror5 numericerror6 numericerror7 numericerror8 numericerror9
1 4 1296 3240000 31116960000 816633498240000 47825324190927360000 5463756336868305315840000 1106410658215831826457600000000 369634098339377959910260838400000000 4.063387670789677 1100.2104055219797 4320676.660334175 32618899092.182945 343114432542795.3 3.2325963261393357e+18 3.521246036991715e+23 4.819570779533644e+28 7.354645159408624e+33 0.07249216476154284 71.33329247730289 991574.3571657988 15065301629.060646 130580029142655.22 1.0139416329682831e+18 1.9417864232525085e+23 3.021287271002014e+28 6.404563064308948e+33
2 12 5184 15240960 165124915200 4780052766720000 304094789611683840000 37313663167206174228480000 8045150312867337405569433600000 2842130204337763127408531079168000000 11.894480775448152 5430.884961118224 12020549.403619168 126814558634.1428 1868212200359216.8 1.169879378874877e+20 3.335116708889651e+25 6.453593831364357e+29 1.5873998382046709e+35 0.15962997480363028 317.50892271237416 1226222.8559406353 18162688095.757145 452206197174152.8 5.9444055489476166e+19 2.753344735999859e+25 4.15230700357624e+29 9.022680886262119e+34
3 24 13680 47174400 573593529600 18228477738240000 1255168064476085760000 164976994607093648179200000 37796453004055629405570048000000 14097046290136674199273140314112000000 23.654746767930273 17084.79434632608 55991671.44315204 509424196342.35205 1.6121950269078846e+16 4.650570831052728e+20 1.6914639619636597e+25 6.191197881114261e+30 3.0162895763491364e+37 0.26554500329854486 2201.614354874413 11032803.410231479 108516871248.65895 7843137557580831.0 1.3012696796923816e+20 3.7664918854948384e+24 3.800248515760481e+30 2.964948835556251e+37
4 40 29376 118195200 1605961728000 55806786846720000 4145922275681894400000 582282370820214274129920000 141480365082444162681274368000000 55627454204068460636320196198400000000 40.12574735238012 28448.455414427837 100249829.36462837 1726168720314.5037 2.0629942283056093e+17 1.917181941455118e+21 2.055237932935817e+26 3.2685670880061337e+31 4.9423362965033416e+36 0.42868514808323677 969.7128753888068 7114406.392673557 472870675480.7326 1.7844692271510275e+17 6.74063598298067e+20 9.684091125033461e+25 1.590169294354962e+31 2.2235976530317304e+36
5 60 55440 258552000 3910449312000 148084314618240000 11835528657951398400000 1772169862163651632281600000 455855325638543843205473280000000 188676634440091632271870592839680000000 59.71247828430174 53507.01348475795 272225167.07519835 3571811710092.839 9.20084079815398e+16 1.913867069510117e+22 5.7407746098076236e+26 7.04113062631759e+31 1.1949085412593182e+37 0.5797678895318772 1474.5141676721084 22689033.43865763 499336547170.10724 2.2193646710474156e+16 8.826915702680022e+21 3.491789796509615e+26 3.2901226768709e+31 3.448688996249145e+36
6 84 95616 513216000 8608094208000 354176012574720000 30376272369148231680000 4838945318573479475281920000 1315539680985246959507865600000000 572409625057432004864383333171200000000 83.05134314078853 95208.0327661176 566919582.575496 9711081065638.428 2.1834890510494058e+17 1.5337500347815067e+22 1.444420094454094e+27 2.076915046954202e+33 7.1735725320684e+37 0.7981057593832597 2536.982873991747 73206136.44528773 1529606167464.3572 3.0388308785647972e+16 4.2267446688202925e+21 3.993598171751619e+26 1.2359156242488431e+33 2.1983672658362864e+37
7 112 154224 946028160 17533733817600 781701583703040000 71778446146775047680000 12141546975762713631682560000 3483184615668273056813643571200000 1591238077678603406478562769977344000000 112.49593893438504 151737.86354398885 920406938.6524053 15944246397290.936 8.99142679899056e+17 3.909636477964635e+22 6.061462901319912e+27 2.4585623358500696e+33 3.674197072569762e+38 1.0964983376721231 4057.3109731066643 57475626.53416248 2153236524322.6519 3.948033986001926e+17 9.455765718818355e+21 3.564211252938516e+27 2.06997068986142e+33 2.1012190308493797e+38
8 144 236160 1644364800 33559374643200 1617159008747520000 158647997589505966080000 28445133048238667464704000000 8598440656673109734231900160000000 4119137266123463539285169107107840000000 142.31974133291237 235833.18889456955 1550339699.8777184 31970273863006.863 1.493061879169879e+18 7.761800606633718e+22 1.177357472100492e+28 2.3508618205168879e+33 3.114906426813434e+38 1.3036497961790579 6259.59459045067 71684201.7142495 4449454403289.093 2.637067038740312e+17 1.2275334877213691e+22 3.139627416494001e+27 1.2193990774177686e+33 6.755627992399588e+37
9 180 346896 2724321600 61017020064000 3170675540672640000 331686844227721382400000 62933535247618833926768640000 20017162601054336517757461504000000 10044215826749112399231846368563200000000 182.3898157021498 351803.80109384016 2552092004.98195 57486888568959.04 2.3158413135732526e+18 1.722047248076272e+23 2.8445061416296e+28 4.3510205425655263e+33 9.522220527048957e+39 1.6371472221547925 7806.399771130559 99986879.44561091 6937959692598.628 2.5981156352866947e+17 5.627530963100684e+22 1.3751121798285008e+28 1.7331871610578813e+33 8.135446444666699e+39

